Investigating the spectra and physical nature of galaxy scale jets

Previous studies have shown that physically small, low-luminosity radio galaxies, which we refer to as galaxy scale jets (GSJ), could potentially have a significant effect upon the host galaxy's evolution. Using 6 arcsec resolution images taken from the first release of the LOFAR Two Metre Sky Survey (LoTSS DR1), we identified a representative sample of nine potential GSJ for which we obtained high-resolution, 2-4 GHz data using the Karl G. Jansky Very Large Array (VLA). Using these data we aim to verify the GSJ nature of these sources as well as investigating the potential role of feedback. Our VLA images reveal a diversity of structures, confirm the hosts for four of the sources and find that a fifth is the first known example of a galaxy-scale remnant showing that some radio galaxies never grow beyond the GSJ stage. We also derive spectral ages and the first estimates of the lobe expansion speeds of GSJ. We find our GSJ have maximum spectral ages of 60 Myr with most between about 5 and 20 Myr, consistent with being located along an evolutionary path joining compact sources and larger radio galaxies. We find lobe advance speeds a few times the local sound speed, with most GSJ predicted to be driving strong shocks into their environment and having a significant impact upon the host's evolution. Our discovery of a remnant GSJ, which will eventually transfer all of its energy directly into the local environment, represents an important and previously hidden aspect of AGN life cycles.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
